Query Processing with eBPF-Offload on Computational Storage

The idea of pushing computation to storage devices has been explored for decades. In recent years, research has focused on computational storage, i.e., devices that allow a host to execute functions as I/O commands on local data. Today, the NVMe and SNIA computational storage standards share an execution model in which the host invokes functions on the device, on data that the host has moved into device memory. Both standards single out eBPF as a format for functions offloaded by the host. In this paper, we study whether this form of computational storage is a good match for query processing. We present the design and implementation of Delilah, a prototype based on an open-hardware device that implements the standard execution model on an actual device and runs eBPF programs calling device-resident functions. As an initial step, we hand-coded a portion of SSB Q3.3 for execution on the device, aiming to integrate computational storage with a database system's storage manager. The series of experiments that we ran showed that offloading gains little over host execution, execution degenerates into column-at-a-time processing, and time is spent staging and moving data in device memory. Because these roadblocks stem from the execution model rather than from the query, we did not pursue integration further. We detail these limitations and lay the groundwork for a different computational storage model better aligned with data-intensive workloads.

==> cmb.dat <==
% Source: cmb.txt (seconds, decimal comma), converted to ms.
% Same values as eComp.xlsx, sheet 'CMB', A1:E19.
% Measured 0 (below 1 us resolution), written as nan and not plotted: CMB-W@32B, CMB-W@512B.
bytes dma_w dma_r cmb_w cmb_r
32 0.012 0.003 nan 0.003
64 0.004 0.003 0.001 0.002
128 0.003 0.004 0.001 0.004
256 0.004 0.005 0.001 0.008
512 0.007 0.004 nan 0.025
1024 0.006 0.003 0.001 0.034
2048 0.004 0.004 0.002 0.096
4096 0.004 0.002 0.006 0.127
8192 0.005 0.005 0.015 0.371
16384 0.005 0.006 1.018 14.965
32768 0.004 0.009 1.883 29.646
65536 0.013 0.011 3.24 59.002
131072 0.007 0.025 6.703 117.963
262144 0.007 0.044 13.537 236.025
524288 0.01 0.087 27.073 472.353
1048576 0.016 0.16 2.861 47.454
2097152 0.031 0.327 5.686 94.891
4194304 0.054 0.635 11.421 189.79


==> latency.dat <==
% Source: eComp.xlsx, sheet 'eBPF offload', A1:E7 (latency in ms).
size_mb prog_write data_write prog_exec data_read
0.001 0.051 0.039 16.482 0.12
0.01 0.065 0.06 16.589 0.151
0.1 0.067 0.067 16.608 0.232
1 0.1 0.08 23.664 1
10 0.145 0.12 30 11.1
100 0.164 0.148 163 100


==> memory-latency.dat <==
% Source: delilah-results/2023-05-08-memory-latency/Daisy Memory Accesses.xlsx, Sheet1, A1:E4
% (average latency in ns of one access over 32 M accesses, issued from the device CPU, caches enabled).
% ps_local = Local memory (PS DDR); pl_dslot = D-slot, pl_sslot = S-slot (PL DDR).
access ps_local pl_dslot pl_sslot
seq_read 3.16 3.53 3.54
seq_write 3.12 2.26 2.26
rand_read 120.02 574.79 606.58
rand_write 434.75 574.7 598.25


==> ssb-q33-breakdown.dat <==
% Source: Hedam, PhD thesis (2024), Figure exp7.png, bar exp7-Full-Offload-Neon-PL
% (SSB Q3.3, SF 10, full offload, Neon filtering, shared buffer in PL memory; averages over runs).
% Digitized from the PNG: 112.2 px per second, i.e., +-0.01 s per stage;
% stages thinner than one pixel are 0. Stages sum to 4.581 s.
stage s
Offload_cache 0.0
Cache_execution 1.355
Sync_Cache_result 0.0
Offload_programs 0.0
Filter_city_execution 0.481
Fetch_filtering_results 0.018
Conversion_execution 1.497
Fetch_conversion_results 0.214
Filter_year_execution 0.357
Fetch_year_filtering_results 0.0
Grouping 0.178
Aggregation 0.401
Cleanup 0.08
Projection 0.0

